The Impact of Data on the Stability of Learning-Based Control- Extended Version

Despite the existence of formal guarantees for learning-based control approaches, the relationship between data and control performance is still poorly understood. In this paper, we propose a Lyapunov-based measure for quantifying the impact of data on the certifiable control performance. By modeling unknown system dynamics through Gaussian processes, we can determine the interrelation between model uncertainty and satisfaction of stability conditions. This allows us to directly asses the impact of data on the provable stationary control performance, and thereby the value of the data for the closed-loop system performance. Our approach is applicable to a wide variety of unknown nonlinear systems that are to be controlled by a generic learning-based control law, and the results obtained in numerical simulations indicate the efficacy of the proposed measure.

==> data/traj_int5.txt <==
Xr_1 Xr_2 X_gp_1 X_gp_2 X_rho_1 X_rho_2 Xtr_t_1 Xtr_t_2 Xr_fut_1 Xr_fut_2 Xtr_rho_1 Xtr_rho_2 
0.000000 1.000000 0.000000 0.000000 0.000000 0.000000 0.000000 1.000000 0.588401 -0.808569 0.199563 -0.986218 
0.020019 0.999800 0.023839 0.248356 0.014677 0.255794 0.083900 1.017349 0.580278 -0.814418 1.071638 0.039959 
0.030026 0.999549 0.036931 0.350821 0.025703 0.359705 0.156396 1.014979 0.572097 -0.820186 -0.881361 0.278398 
0.040029 0.999199 0.050073 0.440556 0.037867 0.449871 0.225624 1.000566 0.563858 -0.825872 0.641704 -0.882087 
0.060024 0.998197 0.075245 0.586655 0.062945 0.595021 0.294212 0.977469 0.555563 -0.831474 -0.199419 -0.942535 
0.070013 0.997546 0.087012 0.645240 0.075102 0.652717 0.362669 0.947099 0.547212 -0.836994 0.441680 -0.968602 
0.079995 0.996795 0.098193 0.695544 0.086784 0.702192 0.431202 0.910959 0.538807 -0.842429 0.001415 -0.970259 
0.089968 0.995945 0.108828 0.738579 0.097979 0.744539 0.499017 0.869380 0.530347 -0.847781 0.858717 -0.628355 
0.109888 0.993944 0.128837 0.806733 0.118998 0.811204 0.565937 0.823917 0.521834 -0.853047 0.324929 -0.984839 
0.119831 0.992794 0.138373 0.833355 0.128931 0.837099 0.630833 0.774824 0.513269 -0.858227 0.547669 -0.934578 
0.129763 0.991545 0.147673 0.855814 0.138591 0.859030 0.693531 0.723816 0.504653 -0.863322     
0.139682 0.990196 0.156801 0.874681 0.148057 0.877589 0.752580 0.670691 0.495986 -0.868330     
0.159476 0.987202 0.174808 0.903771 0.166545 0.906146 0.808272 0.617129 0.487269 -0.873252     
0.169350 0.985556 0.183770 0.914813 0.175638 0.916871 0.858848 0.562370 0.478504 -0.878085     
0.179207 0.983811 0.192718 0.923884 0.184681 0.925684 0.905351 0.507643 0.469690 -0.882831     
0.189046 0.981968 0.201668 0.931233 0.193717 0.932905 0.945672 0.452021 0.460830 -0.887489     
0.208665 0.977987 0.219638 0.941735 0.211808 0.943365 0.981290 0.396059 0.451923 -0.892057     
0.218445 0.975849 0.228698 0.945349 0.220862 0.946877 1.010703 0.339236 0.442971 -0.896536     
0.228202 0.973614 0.237811 0.948075 0.229928 0.949424 1.034476 0.281510 0.433975 -0.900925     
0.237936 0.971281 0.246966 0.949989 0.239013 0.951146 1.052576 0.222771 0.424935 -0.905224     
0.257332 0.966323 0.265375 0.951689 0.257292 0.952658 1.064328 0.162877 0.415852 -0.909432     
0.266992 0.963699 0.274624 0.951647 0.266489 0.952631 1.071197 0.101950 0.406728 -0.913549     
0.276625 0.960978 0.283906 0.951134 0.275711 0.952125 1.071638 0.039959 0.397563 -0.917575     
0.295807 0.955248 0.302589 0.949063 0.294195 0.949799 1.068051 -0.022798 0.388359 -0.921508     
0.305354 0.952239 0.311977 0.947579 0.303452 0.948061 1.058937 -0.086201 0.379115 -0.925349     
0.314871 0.949135 0.321381 0.945805 0.312717 0.946004 1.046437 -0.149859 0.369834 -0.929098     
0.324356 0.945935 0.330793 0.943755 0.321997 0.943685 1.030153 -0.213486 0.360515 -0.932753     
0.343227 0.939253 0.349622 0.938909 0.340612 0.938470 1.010930 -0.276716 0.351160 -0.936315     
0.352611 0.935770 0.359033 0.936169 0.349932 0.935581 0.989808 -0.339187 0.341770 -0.939784     
0.361961 0.932193 0.368443 0.933262 0.359248 0.932493 0.966131 -0.400468 0.332346 -0.943158     
0.371274 0.928523 0.377855 0.930231 0.368553 0.929206 0.941632 -0.460484 0.322888 -0.946437     
0.389787 0.920905 0.396680 0.923865 0.387113 0.922062 0.915243 -0.518444 0.313399 -0.949622     
0.398986 0.916957 0.406075 0.920505 0.396365 0.918234 0.887606 -0.574486 0.303877 -0.952711     
0.408144 0.912917 0.415449 0.917016 0.405600 0.914262 0.858717 -0.628355 0.294326 -0.955705     
0.417262 0.908786 0.424796 0.913396 0.414821 0.910174 0.827967 -0.678715 0.284744 -0.958603     
0.435371 0.900251 0.443394 0.905771 0.433244 0.901760 0.795455 -0.726987 0.275135 -0.961406     
0.444361 0.895848 0.452643 0.901783 0.442436 0.897423 0.760875 -0.771509 0.265497 -0.964112     
0.453306 0.891355 0.461862 0.897698 0.451602 0.892975 0.723852 -0.812273 0.255833 -0.966721     
0.462205 0.886773 0.471052 0.893535 0.460733 0.888404 0.684112 -0.849728 0.246144 -0.969233     
0.479865 0.877342 0.489372 0.885062 0.478870 0.878875 0.641704 -0.882087 0.236430 -0.971649     
0.488623 0.872495 0.498504 0.880752 0.487870 0.873919 0.596085 -0.910995 0.226692 -0.973967     
0.497332 0.867560 0.507602 0.876369 0.496825 0.868845 0.547669 -0.934578 0.216931 -0.976187     
0.505991 0.862539 0.516656 0.871898 0.505739 0.863667 0.496130 -0.953782 0.207149 -0.978309     
0.523157 0.852237 0.534603 0.862657 0.523467 0.853081 0.441680 -0.968602 0.197346 -0.980334     
0.531661 0.846957 0.543487 0.857878 0.532309 0.847728 0.384720 -0.978276 0.187523 -0.982260     
0.540112 0.841593 0.552310 0.852996 0.541236 0.842372 0.324929 -0.984839 0.177681 -0.984088     
0.556852 0.830612 0.569783 0.842948 0.559028 0.831473 0.263345 -0.986726 0.167822 -0.985817     
0.565138 0.824996 0.578444 0.837807 0.567714 0.825850 0.199563 -0.986218 0.157945 -0.987448     
0.573368 0.819298 0.587066 0.832612 0.576181 0.820074 0.134517 -0.982715 0.148053 -0.988979     
0.581540 0.813518 0.595662 0.827385 0.584398 0.814134 0.068374 -0.977107 0.138146 -0.990412     
0.597709 0.801713 0.612791 0.816849 0.600074 0.801763 0.001415 -0.970259 0.128226 -0.991745     
0.605704 0.795690 0.621295 0.811495 0.607588 0.795363 -0.065629 -0.961854 0.118292 -0.992979     
0.613639 0.789587 0.629738 0.806060 0.614960 0.788857 -0.132785 -0.952733 0.108347 -0.994113     
0.621512 0.783405 0.638108 0.800530 0.622275 0.782288 -0.199419 -0.942535 0.098390 -0.995148     
0.637070 0.770806 0.654601 0.789153 0.637192 0.769186 -0.265498 -0.931288 0.088424 -0.996083     
0.644753 0.764391 0.662718 0.783301 0.644832 0.762674 -0.330304 -0.918528 0.078449 -0.996918     
0.652373 0.757898 0.670749 0.777344 0.652468 0.756121 -0.394342 -0.904050 0.068466 -0.997653     
0.659926 0.751330 0.678701 0.771289 0.660091 0.749515 -0.456582 -0.887225 0.058476 -0.998289     
0.674835 0.737969 0.694400 0.758938 0.675260 0.736111 -0.517540 -0.867688 0.048481 -0.998824     
0.682188 0.731177 0.702175 0.752680 0.682791 0.729301 -0.576739 -0.844948 0.038480 -0.999259     
0.689473 0.724312 0.709922 0.746397 0.690278 0.722417 -0.633800 -0.818536 0.028476 -0.999594     
0.696688 0.717374 0.717653 0.740100 0.697717 0.715461 -0.689168 -0.788399 0.018468 -0.999829     
0.710910 0.703283 0.732973 0.727351 0.712434 0.701346 -0.741470 -0.753867 0.008459 -0.999964     
0.717914 0.696132 0.740525 0.720861 0.719707 0.694205 -0.791792 -0.715565         
0.724846 0.688911 0.747987 0.714275 0.726923 0.687021 -0.838099 -0.672621         
0.731706 0.681621 0.755349 0.707586 0.734081 0.679811 -0.881566 -0.626243         
0.745204 0.666836 0.769756 0.693880 0.748279 0.665335 -0.920114 -0.575658         
0.751842 0.659344 0.776800 0.686866 0.755311 0.658044 -0.954387 -0.522140         
0.758404 0.651785 0.783744 0.679752 0.762273 0.650701 -0.983074 -0.465593         
0.771300 0.636472 0.797371 0.665276 0.775922 0.635825 -1.005887 -0.406669         
0.777632 0.628719 0.804083 0.657947 0.782587 0.628281 -1.022789 -0.346162         
0.783887 0.620904 0.810754 0.650587 0.789139 0.620661 -1.032889 -0.284108         
0.790062 0.613026 0.817397 0.643210 0.795576 0.612967 -1.037098 -0.221507         
0.802176 0.597087 0.830503 0.628298 0.808117 0.597371 -1.034429 -0.158217         
0.808113 0.589028 0.836926 0.620731 0.814237 0.589481 -1.026546 -0.095001         
0.813968 0.580909 0.843242 0.613072 0.820274 0.581542 -1.012393 -0.031753         
0.819742 0.572733 0.849442 0.605316 0.826244 0.573568 -0.994183 0.031193         
0.831043 0.556208 0.861470 0.589496 0.838068 0.557567 -0.970689 0.093704         
0.836569 0.547861 0.867298 0.581434 0.843922 0.549522 -0.944171 0.155901         
0.842011 0.539460 0.873006 0.573277 0.849703 0.541429 -0.914034 0.217407         
0.847369 0.531004 0.878604 0.565035 0.855389 0.533281 -0.881361 0.278398         
0.857829 0.513935 0.889523 0.548348 0.866404 0.516805 -0.846700 0.338703         
0.862931 0.505322 0.894881 0.539939 0.871710 0.508471 -0.809946 0.397947         
0.867946 0.496659 0.900193 0.531505 0.876873 0.500072 -0.772198 0.456542         
0.872874 0.487946 0.905438 0.523023 0.881892 0.491607 -0.732922 0.513424         
0.882467 0.470375 0.915635 0.505858 0.891517 0.474484 -0.692826 0.569403         
0.887131 0.461518 0.920554 0.497155 0.896143 0.465830 -0.651650 0.623205         
0.891706 0.452615 0.925338 0.488363 0.900666 0.457119 -0.609358 0.675312         
0.896192 0.443666 0.929981 0.479478 0.905106 0.448358 -0.565927 0.725264         
0.904894 0.425637 0.938835 0.461431 0.913827 0.430699 -0.521224 0.772261         
0.909109 0.416557 0.943053 0.452276 0.918062 0.421791 -0.474739 0.817309         
0.913234 0.407436 0.947142 0.443043 0.922181 0.412824 -0.426918 0.858401         
0.921207 0.389073 0.954992 0.424384 0.930042 0.394707 -0.376833 0.896923         
0.925055 0.379832 0.958791 0.414987 0.933777 0.385557 -0.325059 0.931234         
0.928811 0.370554 0.962530 0.405561 0.937379 0.376345 -0.271164 0.961433         
0.932474 0.361238 0.966188 0.396088 0.940852 0.367071 -0.215030 0.987481         
0.939518 0.342499 0.973168 0.376958 0.947427 0.348340 -0.157319 1.007636         
0.942900 0.333077 0.976456 0.367286 0.950537 0.338880 -0.097109 1.023203         
0.946186 0.323622 0.979592 0.357537 0.953017 0.329049 -0.035533 1.032054         
0.949378 0.314135 0.982569 0.347708 0.955667 0.319335 0.027993 1.034952         
0.955477 0.295066 0.988045 0.327813 0.964866 0.302295             
0.958382 0.285487 0.990550 0.317753 0.971257 0.294878             
0.961192 0.275880 0.992913 0.307625 0.977503 0.287396             
0.963905 0.266245 0.995148 0.297439 0.982701 0.279308             
0.969042 0.246895 0.999314 0.276932 0.991600 0.262300             
0.971465 0.237183 1.001288 0.266633 0.995389 0.253436             
0.973791 0.227447 1.003177 0.256294 0.998790 0.244365             
0.976018 0.217688 1.004954 0.245907 1.001840 0.235110             
0.980181 0.198106 1.008096 0.224970 1.007051 0.216139             
0.982115 0.188284 1.009434 0.214413 1.009245 0.206448             
0.983950 0.178444 1.010607 0.203797 1.011168 0.196628             
0.987325 0.158711 1.012452 0.182389 1.014230 0.176631             
0.988864 0.148820 1.013135 0.171604 1.015392 0.166472             
0.990304 0.138914 1.013672 0.160771 1.016331 0.156220             
0.991645 0.128994 1.014080 0.149898 1.017068 0.145887             
0.994029 0.109117 1.014595 0.128063 1.018044 0.125032             
0.995071 0.099162 1.014752 0.117120 1.018321 0.114529             
0.996014 0.089196 1.014827 0.106152 1.018447 0.103973             
0.996857 0.079222 1.014795 0.095157 1.018412 0.093366             
0.998243 0.059250 1.014337 0.073077 1.017842 0.072007             
0.998786 0.049255 1.013886 0.061993 1.017307 0.061262             
0.999229 0.039255 1.013279 0.050881 1.016611 0.050477             
0.999572 0.029251 1.012515 0.039743 1.015761 0.039658             
0.999957 0.009235 1.010537 0.017400 1.013649 0.017938             
1.000000 -0.000775 1.009344 0.006204 1.012421 0.007051             
0.999942 -0.010785 1.008038 -0.005002 1.011101 -0.003848             
0.999784 -0.020794 1.006641 -0.016211 1.009683 -0.014760             
0.999167 -0.040804 1.003673 -0.038616 1.006502 -0.036616             
0.998709 -0.050803 1.002089 -0.049814 1.004723 -0.047556             
0.998150 -0.060798 1.000409 -0.061009 1.002812 -0.058501             
0.997492 -0.070786 0.998618 -0.072198 1.000770 -0.069447             
0.995875 -0.090740 0.994668 -0.094548 0.996311 -0.091334             
0.994916 -0.100704 0.992499 -0.105703 0.993911 -0.102269             
0.993859 -0.110658 0.990204 -0.116841 0.991415 -0.113193             
0.991444 -0.130532 0.985258 -0.139057 0.986206 -0.134994             
0.990088 -0.140449 0.982631 -0.150128 0.983528 -0.145873             
0.988632 -0.150353 0.979924 -0.161173 0.980788 -0.156736             
0.987078 -0.160242 0.977160 -0.172187 0.977969 -0.167577             
0.983672 -0.179969 0.971529 -0.194132 0.972035 -0.189175             
0.981821 -0.189807 0.968636 -0.205063 0.968902 -0.199924             
0.979872 -0.199625 0.965666 -0.215956 0.965654 -0.210636             
0.977825 -0.209424 0.962602 -0.226804 0.962292 -0.221308             
0.973437 -0.228956 0.956158 -0.248342 0.955252 -0.242526             
0.971096 -0.238689 0.952769 -0.259024 0.951598 -0.253070             
0.968658 -0.248397 0.949270 -0.269646 0.947876 -0.263572             
0.966123 -0.258081 0.945667 -0.280206 0.944108 -0.274032             
0.960763 -0.277370 0.938195 -0.301146 0.936461 -0.294850             
0.957939 -0.286973 0.934361 -0.311531 0.932350 -0.305254             
0.955018 -0.296548 0.930491 -0.321866 0.928328 -0.315560             
0.952002 -0.306092 0.926611 -0.332155 0.924659 -0.325689             
0.945684 -0.325089 0.918818 -0.352628 0.918701 -0.345312             
0.942382 -0.334539 0.914851 -0.362791 0.916207 -0.354856             
0.938986 -0.343955 0.910817 -0.372886 0.913658 -0.364326             
0.935496 -0.353337 0.906707 -0.382902 0.910669 -0.373827             
0.928235 -0.371993 0.898226 -0.402667 0.903962 -0.392752             
0.924465 -0.381266 0.893851 -0.412408 0.900330 -0.402148             
0.920603 -0.390501 0.889388 -0.422056 0.896531 -0.411493             
0.912601 -0.408852 0.880228 -0.441084 0.888488 -0.430017             
0.908462 -0.417966 0.875551 -0.450481 0.884276 -0.439191             
0.904233 -0.427039 0.870829 -0.459813 0.879963 -0.448304             
0.899913 -0.436069 0.866083 -0.469098 0.875573 -0.457367             
0.891003 -0.453997 0.856561 -0.487571 0.866532 -0.475314             
0.886414 -0.462893 0.851745 -0.496738 0.861864 -0.484181             
0.881736 -0.471742 0.846874 -0.505833 0.857090 -0.492969             
0.876970 -0.480545 0.841941 -0.514843 0.852212 -0.501675             
0.867175 -0.498004 0.831867 -0.532570 0.842152 -0.518840             
0.862146 -0.506660 0.826721 -0.541277 0.836985 -0.527303             
0.857031 -0.515264 0.821503 -0.549880 0.831743 -0.535691             
0.851831 -0.523817 0.816214 -0.558382 0.826441 -0.544012             
0.841174 -0.540765 0.805447 -0.575117 0.815732 -0.560493             
0.835719 -0.549158 0.799983 -0.583376 0.810332 -0.568677             
0.830180 -0.557495 0.794480 -0.591586 0.804879 -0.576813             
0.824558 -0.565777 0.788948 -0.599769 0.799365 -0.584882             
0.813067 -0.582171 0.777761 -0.616014 0.788124 -0.600767             
0.807198 -0.590280 0.772087 -0.624034 0.782388 -0.608565             
0.801249 -0.598331 0.766351 -0.631966 0.776572 -0.616261             
0.795220 -0.606321 0.760551 -0.639797 0.770677 -0.623857             
0.782923 -0.622119 0.748749 -0.655140 0.758662 -0.638769             
0.776656 -0.629924 0.742746 -0.662650 0.752555 -0.646105             
0.770312 -0.637667 0.736677 -0.670058 0.746392 -0.653381             
0.757392 -0.652960 0.724354 -0.684611 0.733947 -0.667836             
0.750818 -0.660509 0.718109 -0.691786 0.727674 -0.675043             
0.744169 -0.667991 0.711818 -0.698922 0.721350 -0.682210             
0.737445 -0.675407 0.705486 -0.706037 0.714968 -0.689316             
0.723777 -0.690034 0.692671 -0.720137 0.702012 -0.703283             
0.716834 -0.697244 0.686177 -0.727077 0.695430 -0.710123             
0.709818 -0.704385 0.679621 -0.733922 0.688776 -0.716860             
0.702732 -0.711455 0.673001 -0.740662 0.682051 -0.723495             
0.688349 -0.725380 0.659562 -0.753807 0.668394 -0.736480             
0.681053 -0.732234 0.652743 -0.760213 0.661468 -0.742851             
0.673690 -0.739014 0.645860 -0.766515 0.654484 -0.749164             
0.666259 -0.745721 0.638915 -0.772725 0.647448 -0.755439             
0.651197 -0.758909 0.624850 -0.784938 0.633295 -0.767944             
0.643568 -0.765389 0.617740 -0.790984 0.626215 -0.774131             
0.635874 -0.771793 0.610582 -0.797016 0.619071 -0.780259             
0.628116 -0.778119 0.603371 -0.803007 0.611813 -0.786321             
0.612414 -0.790537 0.588775 -0.814769 0.596834 -0.798232             
0.604470 -0.796628 0.581388 -0.820504 0.589081 -0.804078             
0.596465 -0.802639 0.573939 -0.826126 0.581151 -0.809850             
0.588401 -0.808569 0.566427 -0.831629 0.573061 -0.815548             


==> data/traj_int9.txt <==
Xr_1 Xr_2 X_gp_1 X_gp_2 X_rho_1 X_rho_2 Xtr_t_1 Xtr_t_2 Xr_fut_1 Xr_fut_2 Xtr_rho_1 Xtr_rho_2 
0.000000 1.000000 0.000000 0.000000 0.000000 0.000000 0.000000 1.000000 -0.951526 0.307568 -0.565927 0.725264 
0.030026 0.999549 0.036931 0.350821 0.025703 0.359705 0.083900 1.017349 -0.948400 0.317077 -1.032889 -0.284108 
0.060024 0.998197 0.075245 0.586655 0.062945 0.595021 0.156396 1.014979 -0.945178 0.326555 -0.914034 0.217407 
0.079995 0.996795 0.098193 0.695544 0.086784 0.702192 0.225624 1.000566 -0.941862 0.335999 -0.157319 1.007636 
0.109888 0.993944 0.128837 0.806733 0.118998 0.811204 0.294212 0.977469 -0.938452 0.345410 -0.732922 0.513424 
0.129763 0.991545 0.147673 0.855814 0.138591 0.859030 0.362669 0.947099 -0.934947 0.354787 -0.376833 0.896923 
0.159476 0.987202 0.174808 0.903771 0.166545 0.906146 0.431202 0.910959 -0.931349 0.364128 -0.651650 0.623205 
0.179207 0.983811 0.192718 0.923884 0.184681 0.925684 0.499017 0.869380 -0.927657 0.373432 -0.809946 0.397947 
0.208665 0.977987 0.219638 0.941735 0.211808 0.943365 0.565937 0.823917 -0.923873 0.382699 -0.609358 0.675312 
0.228202 0.973614 0.237811 0.948075 0.229928 0.949424 0.630833 0.774824 -0.919996 0.391928 -0.881361 0.278398 
0.257332 0.966323 0.265375 0.951689 0.257292 0.952658 0.693531 0.723816 -0.916027 0.401117     
0.276625 0.960978 0.283906 0.951134 0.275711 0.952125 0.752580 0.670691 -0.911966 0.410266     
0.305354 0.952239 0.311977 0.947579 0.303452 0.948061 0.808272 0.617129 -0.907813 0.419374     
0.324356 0.945935 0.330793 0.943755 0.321997 0.943685 0.858848 0.562370 -0.903570 0.428441     
0.352611 0.935770 0.359033 0.936169 0.349932 0.935581 0.905351 0.507643 -0.899236 0.437464     
0.371274 0.928523 0.377855 0.930231 0.368553 0.929206 0.945672 0.452021 -0.894812 0.446443     
0.398986 0.916957 0.406075 0.920505 0.396365 0.918234 0.981290 0.396059 -0.890298 0.455378     
0.417262 0.908786 0.424796 0.913396 0.414821 0.910174 1.010703 0.339236 -0.885696 0.464266     
0.444361 0.895848 0.452643 0.901783 0.442436 0.897423 1.034476 0.281510 -0.881004 0.473109     
0.462205 0.886773 0.471052 0.893535 0.460733 0.888404 1.052576 0.222771 -0.876224 0.481904     
0.488623 0.872495 0.498504 0.880752 0.487870 0.873919 1.064328 0.162877 -0.871356 0.490651     
0.505991 0.862539 0.516656 0.871898 0.505739 0.863667 1.071197 0.101950 -0.866401 0.499348     
0.531661 0.846957 0.543487 0.857878 0.532309 0.847728 1.071638 0.039959 -0.861360 0.507996     
0.556852 0.830612 0.569783 0.842948 0.559028 0.831473 1.068051 -0.022798 -0.856232 0.516592     
0.573368 0.819298 0.587066 0.832612 0.576181 0.820074 1.058937 -0.086201 -0.851018 0.525137     
0.597709 0.801713 0.612791 0.816849 0.600074 0.801763 1.046437 -0.149859 -0.845718 0.533629     
0.613639 0.789587 0.629738 0.806060 0.614960 0.788857 1.030153 -0.213486 -0.840335 0.542068     
0.637070 0.770806 0.654601 0.789153 0.637192 0.769186 1.010930 -0.276716 -0.834866 0.550453     
0.652373 0.757898 0.670749 0.777344 0.652468 0.756121 0.989808 -0.339187 -0.829315 0.558782     
0.674835 0.737969 0.694400 0.758938 0.675260 0.736111 0.966131 -0.400468 -0.823680 0.567055     
0.689473 0.724312 0.709922 0.746397 0.690278 0.722417 0.941632 -0.460484 -0.817962 0.575272     
0.710910 0.703283 0.732973 0.727351 0.712434 0.701346 0.915243 -0.518444 -0.812163 0.583431     
0.724846 0.688911 0.747987 0.714275 0.726923 0.687021 0.887606 -0.574486 -0.806282 0.591531     
0.745204 0.666836 0.769756 0.693880 0.748279 0.665335 0.858717 -0.628355 -0.800321 0.599572     
0.758404 0.651785 0.783744 0.679752 0.762273 0.650701 0.827967 -0.678715 -0.794279 0.607553     
0.777632 0.628719 0.804083 0.657947 0.782587 0.628281 0.795455 -0.726987 -0.788158 0.615473     
0.790062 0.613026 0.817397 0.643210 0.795576 0.612967 0.760875 -0.771509 -0.781957 0.623332     
0.808113 0.589028 0.836926 0.620731 0.814237 0.589481 0.723852 -0.812273 -0.775679 0.631128     
0.819742 0.572733 0.849442 0.605316 0.826244 0.573568 0.684112 -0.849728 -0.769322 0.638861     
0.836569 0.547861 0.867298 0.581434 0.843922 0.549522 0.641704 -0.882087 -0.762889 0.646529     
0.847369 0.531004 0.878604 0.565035 0.855389 0.533281 0.596085 -0.910995 -0.756379 0.654133     
0.862931 0.505322 0.894881 0.539939 0.871710 0.508471 0.547669 -0.934578 -0.749793 0.661672     
0.872874 0.487946 0.905438 0.523023 0.881892 0.491607 0.496130 -0.953782 -0.743133 0.669144     
0.887131 0.461518 0.920554 0.497155 0.896143 0.465830 0.441680 -0.968602 -0.736397 0.676549     
0.896192 0.443666 0.929981 0.479478 0.905106 0.448358 0.384720 -0.978276 -0.729588 0.683887     
0.909109 0.416557 0.943053 0.452276 0.918062 0.421791 0.324929 -0.984839 -0.722706 0.691155     
0.921207 0.389073 0.954992 0.424384 0.930042 0.394707 0.263345 -0.986726 -0.715752 0.698355     
0.928811 0.370554 0.962530 0.405561 0.937379 0.376345 0.199563 -0.986218 -0.708725 0.705484     
0.939518 0.342499 0.973168 0.376958 0.947427 0.348340 0.134517 -0.982715 -0.701628 0.712543     
0.946186 0.323622 0.979592 0.357537 0.953017 0.329049 0.068374 -0.977107 -0.694460 0.719531     
0.955477 0.295066 0.988045 0.327813 0.964866 0.302295 0.001415 -0.970259 -0.687223 0.726446     
0.961192 0.275880 0.992913 0.307625 0.977503 0.287396 -0.065629 -0.961854 -0.679917 0.733289     
0.969042 0.246895 0.999314 0.276932 0.991600 0.262300 -0.132785 -0.952733 -0.672543 0.740058     
0.973791 0.227447 1.003177 0.256294 0.998790 0.244365 -0.199419 -0.942535 -0.665102 0.746753     
0.980181 0.198106 1.008096 0.224970 1.007051 0.216139 -0.265498 -0.931288 -0.657593 0.753373     
0.983950 0.178444 1.010607 0.203797 1.011168 0.196628 -0.330304 -0.918528 -0.650019 0.759918     
0.988864 0.148820 1.013135 0.171604 1.015392 0.166472 -0.394342 -0.904050 -0.642380 0.766386     
0.991645 0.128994 1.014080 0.149898 1.017068 0.145887 -0.456582 -0.887225 -0.634676 0.772778     
0.995071 0.099162 1.014752 0.117120 1.018321 0.114529 -0.517540 -0.867688 -0.626909 0.779092     
0.996857 0.079222 1.014795 0.095157 1.018412 0.093366 -0.576739 -0.844948 -0.619079 0.785329     
0.998786 0.049255 1.013886 0.061993 1.017307 0.061262 -0.633800 -0.818536 -0.611187 0.791486     
0.999572 0.029251 1.012515 0.039743 1.015761 0.039658 -0.689168 -0.788399 -0.603234 0.797564     
1.000000 -0.000775 1.009344 0.006204 1.012421 0.007051 -0.741470 -0.753867 -0.595220 0.803563     
0.999784 -0.020794 1.006641 -0.016211 1.009683 -0.014760 -0.791792 -0.715565         
0.998709 -0.050803 1.002089 -0.049814 1.004723 -0.047556 -0.838099 -0.672621         
0.997492 -0.070786 0.998618 -0.072198 1.000770 -0.069447 -0.881566 -0.626243         
0.994916 -0.100704 0.992499 -0.105703 0.993911 -0.102269 -0.920114 -0.575658         
0.991444 -0.130532 0.985258 -0.139057 0.986206 -0.134994 -0.954387 -0.522140         
0.988632 -0.150353 0.979924 -0.161173 0.980788 -0.156736 -0.983074 -0.465593         
0.983672 -0.179969 0.971529 -0.194132 0.972035 -0.189175 -1.005887 -0.406669         
0.979872 -0.199625 0.965666 -0.215956 0.965654 -0.210636 -1.022789 -0.346162         
0.973437 -0.228956 0.956158 -0.248342 0.955252 -0.242526 -1.032889 -0.284108         
0.968658 -0.248397 0.949270 -0.269646 0.947876 -0.263572 -1.037098 -0.221507         
0.960763 -0.277370 0.938195 -0.301146 0.936461 -0.294850 -1.034429 -0.158217         
0.955018 -0.296548 0.930491 -0.321866 0.928328 -0.315560 -1.026546 -0.095001         
0.945684 -0.325089 0.918818 -0.352628 0.918701 -0.345312 -1.012393 -0.031753         
0.938986 -0.343955 0.910817 -0.372886 0.913658 -0.364326 -0.994183 0.031193         
0.928235 -0.371993 0.898226 -0.402667 0.903962 -0.392752 -0.970689 0.093704         
0.920603 -0.390501 0.889388 -0.422056 0.896531 -0.411493 -0.944171 0.155901         
0.908462 -0.417966 0.875551 -0.450481 0.884276 -0.439191 -0.914034 0.217407         
0.899913 -0.436069 0.866083 -0.469098 0.875573 -0.457367 -0.881361 0.278398         
0.886414 -0.462893 0.851745 -0.496738 0.861864 -0.484181 -0.846700 0.338703         
0.876970 -0.480545 0.841941 -0.514843 0.852212 -0.501675 -0.809946 0.397947         
0.862146 -0.506660 0.826721 -0.541277 0.836985 -0.527303 -0.772198 0.456542         
0.851831 -0.523817 0.816214 -0.558382 0.826441 -0.544012 -0.732922 0.513424         
0.835719 -0.549158 0.799983 -0.583376 0.810332 -0.568677 -0.692826 0.569403         
0.824558 -0.565777 0.788948 -0.599769 0.799365 -0.584882 -0.651650 0.623205         
0.807198 -0.590280 0.772087 -0.624034 0.782388 -0.608565 -0.609358 0.675312         
0.795220 -0.606321 0.760551 -0.639797 0.770677 -0.623857 -0.565927 0.725264         
0.776656 -0.629924 0.742746 -0.662650 0.752555 -0.646105 -0.521224 0.772261         
0.757392 -0.652960 0.724354 -0.684611 0.733947 -0.667836 -0.474739 0.817309         
0.744169 -0.667991 0.711818 -0.698922 0.721350 -0.682210 -0.426918 0.858401         
0.723777 -0.690034 0.692671 -0.720137 0.702012 -0.703283 -0.376833 0.896923         
0.709818 -0.704385 0.679621 -0.733922 0.688776 -0.716860 -0.325059 0.931234         
0.688349 -0.725380 0.659562 -0.753807 0.668394 -0.736480 -0.271164 0.961433         
0.673690 -0.739014 0.645860 -0.766515 0.654484 -0.749164 -0.215030 0.987481         
0.651197 -0.758909 0.624850 -0.784938 0.633295 -0.767944 -0.157319 1.007636         
0.635874 -0.771793 0.610582 -0.797016 0.619071 -0.780259 -0.097109 1.023203         
0.612414 -0.790537 0.588775 -0.814769 0.596834 -0.798232 -0.035533 1.032054         
0.596465 -0.802639 0.573939 -0.826126 0.581151 -0.809850 0.027993 1.034952         
0.572097 -0.820186 0.551217 -0.842275 0.556524 -0.826740             
0.555563 -0.831474 0.535763 -0.852492 0.539844 -0.837689             
0.530347 -0.847781 0.512158 -0.867300 0.515246 -0.853774             
0.513269 -0.858227 0.496159 -0.877021 0.498793 -0.864174             
0.487269 -0.873252 0.471750 -0.891006 0.474046 -0.878965             
0.469690 -0.882831 0.455203 -0.899737 0.457493 -0.888216             
0.442971 -0.896536 0.429974 -0.911874 0.432455 -0.901277             
0.424935 -0.905224 0.412888 -0.919436 0.415480 -0.909626             
0.397563 -0.917575 0.386869 -0.930411 0.389450 -0.921899             
0.379115 -0.925349 0.369268 -0.937497 0.371852 -0.929677             
0.351160 -0.936315 0.342520 -0.947311 0.345177 -0.940400             
0.322888 -0.946437 0.315383 -0.955902 0.318176 -0.949913             
0.303877 -0.952711 0.297078 -0.961002 0.299955 -0.955709             
0.275135 -0.961406 0.269282 -0.968102 0.272165 -0.964018             
0.255833 -0.966721 0.250517 -0.972667 0.253349 -0.969295             
0.226692 -0.973967 0.222087 -0.978821 0.224852 -0.976352             
0.207149 -0.978309 0.202983 -0.982269 0.205718 -0.980350             
0.177681 -0.984088 0.174121 -0.986423 0.176811 -0.985329             
0.157945 -0.987448 0.154730 -0.988663 0.157351 -0.988146             
0.128226 -0.991745 0.125362 -0.991717 0.127748 -0.992055             
0.108347 -0.994113 0.105617 -0.993507 0.107808 -0.994295             
0.078449 -0.996918 0.075864 -0.995379 0.077771 -0.996716             
0.058476 -0.998289 0.055975 -0.995988 0.057701 -0.997632             
0.028476 -0.999594 0.026056 -0.996050 0.027492 -0.998103             
0.008459 -0.999964 0.006019 -0.995750 0.007200 -0.998051             
-0.021569 -0.999767 -0.024226 -0.995114 -0.021112 -0.998056             
-0.041579 -0.999135 -0.044437 -0.994325 -0.039971 -0.997464             
-0.071559 -0.997436 -0.074728 -0.992372 -0.068683 -0.995778             
-0.091512 -0.995804 -0.094892 -0.990559 -0.088068 -0.994278             
-0.121371 -0.992607 -0.125134 -0.987293 -0.117299 -0.991035             
-0.141217 -0.989979 -0.145340 -0.984949 -0.136810 -0.988092             
-0.170878 -0.985292 -0.175625 -0.980978 -0.166082 -0.982640             
-0.190568 -0.981674 -0.195735 -0.977909 -0.185641 -0.978583             
-0.219957 -0.975509 -0.225747 -0.972645 -0.215174 -0.972419             
-0.249148 -0.968465 -0.255626 -0.966768 -0.244728 -0.965584             
-0.268486 -0.963284 -0.275529 -0.962663 -0.264295 -0.960422             
-0.297288 -0.954788 -0.305247 -0.956017 -0.293389 -0.951732             
-0.316342 -0.948645 -0.324880 -0.951117 -0.312672 -0.945425             
-0.344683 -0.938719 -0.354022 -0.943011 -0.341653 -0.935586             
-0.363406 -0.931631 -0.373282 -0.937187 -0.360957 -0.928714             
-0.391214 -0.920300 -0.402085 -0.928130 -0.389643 -0.917637             
-0.409559 -0.912284 -0.421219 -0.921867 -0.408535 -0.909692             
-0.436766 -0.899575 -0.449577 -0.911739 -0.436585 -0.897046             
-0.454687 -0.890651 -0.468178 -0.904383 -0.455212 -0.888303             
-0.481224 -0.876597 -0.495648 -0.892489 -0.483051 -0.874761             
-0.498676 -0.866788 -0.513769 -0.884156 -0.501379 -0.865281             
-0.524477 -0.851424 -0.540869 -0.871408 -0.528391 -0.850277             
-0.541417 -0.840754 -0.558747 -0.862538 -0.546101 -0.839795             
-0.566417 -0.824119 -0.585027 -0.848266 -0.572428 -0.823598             
-0.582801 -0.812615 -0.602144 -0.838042 -0.589894 -0.812331             
-0.606937 -0.794750 -0.627311 -0.821838 -0.615308 -0.796022             
-0.622725 -0.782440 -0.643909 -0.810744 -0.631649 -0.785753             
-0.645938 -0.763390 -0.668572 -0.793784 -0.655875 -0.769438             
-0.661090 -0.750306 -0.684663 -0.781942 -0.671847 -0.757853             
-0.683321 -0.730118 -0.708106 -0.763127 -0.695400 -0.739591             
-0.704935 -0.709272 -0.730746 -0.743163 -0.718456 -0.720449             
-0.718992 -0.695018 -0.745522 -0.729489 -0.733585 -0.707327             
-0.739536 -0.673117 -0.767335 -0.708708 -0.755680 -0.686881             
-0.752863 -0.658177 -0.781464 -0.694387 -0.769920 -0.672669             
-0.772286 -0.635275 -0.801870 -0.671961 -0.790551 -0.650569             
-0.784848 -0.619688 -0.814940 -0.656409 -0.803925 -0.635489             
-0.803101 -0.595843 -0.833890 -0.632512 -0.823576 -0.612594             
-0.814868 -0.579647 -0.846188 -0.616422 -0.836230 -0.596962             
-0.831905 -0.554918 -0.863912 -0.591706 -0.854304 -0.572770             
-0.842847 -0.538154 -0.875139 -0.574700 -0.865719 -0.556143             
-0.858625 -0.512604 -0.891064 -0.548408 -0.882018 -0.530634             
-0.868715 -0.495313 -0.901137 -0.530513 -0.892499 -0.513439             
-0.883195 -0.469006 -0.915603 -0.503459 -0.907524 -0.487268             
-0.892407 -0.451231 -0.924714 -0.485130 -0.916890 -0.469423             
-0.905553 -0.424233 -0.937400 -0.456969 -0.929836 -0.441990             
-0.913864 -0.406020 -0.945181 -0.437749 -0.937765 -0.423309             
-0.925643 -0.378398 -0.955950 -0.408463 -0.948842 -0.394930             
-0.933033 -0.359792 -0.962642 -0.388820 -0.955537 -0.375411             
-0.943415 -0.331615 -0.971801 -0.358979 -0.964994 -0.346554             
-0.949864 -0.312662 -0.977221 -0.338725 -0.971262 -0.328426             
-0.958824 -0.284001 -0.984299 -0.307803 -0.980549 -0.302658             
-0.964317 -0.264750 -0.988388 -0.286934 -0.986238 -0.285319             
-0.971832 -0.235676 -0.993761 -0.255493 -0.993070 -0.256789             
-0.978470 -0.206390 -0.998052 -0.223687 -0.998196 -0.226560             
-0.982405 -0.186761 -1.000225 -0.202202 -1.000759 -0.205744             
-0.987570 -0.157180 -1.002487 -0.169605 -1.003476 -0.173944             
-0.990519 -0.137379 -1.003432 -0.147745 -1.004607 -0.152510             
-0.994197 -0.107576 -1.004120 -0.114879 -1.005284 -0.119998             
-0.996151 -0.087652 -1.003993 -0.092830 -1.005086 -0.098134             
-0.998334 -0.057702 -1.002865 -0.059519 -1.003943 -0.065240             
-0.999289 -0.037705 -1.001529 -0.037203 -1.002650 -0.043279             
-0.999970 -0.007684 -0.998836 -0.003737 -0.999881 -0.010244             
-0.999924 0.012335 -0.996585 0.018558 -0.997511 0.011811             
-0.999103 0.042353 -0.992424 0.052018 -0.993298 0.044803             
-0.998055 0.062345 -0.989136 0.074314 -0.990072 0.066723             
-0.995733 0.092284 -0.983551 0.107632 -0.984584 0.099513             
-0.993686 0.112199 -0.979458 0.129709 -0.980522 0.121284             
-0.989869 0.141984 -0.972680 0.162626 -0.973931 0.153710             
-0.986828 0.161772 -0.967720 0.184421 -0.969208 0.175168             
-0.981526 0.191329 -0.959693 0.216819 -0.961582 0.207136             
-0.977499 0.210939 -0.954061 0.238167 -0.956159 0.228275             
-0.970725 0.240194 -0.945197 0.269796 -0.947504 0.259646             
-0.965722 0.259579 -0.938877 0.290606 -0.940971 0.280401             
-0.957493 0.288458 -0.928711 0.321375 -0.932249 0.310843             
-0.951526 0.307568 -0.921528 0.341564 -0.928001 0.330508             

